Amides inventory towards the G+0.693-0.027 molecular cloud

Interstellar amides have attracted significant attentions as they are potential precursors for a wide variety of organics essential to life. However, our current understanding of their formation in space is heavily based on observations in star-forming regions and hence the chemical networks lack the constraints on their early origin. In this work, unbiased sensitive spectral surveys with IRAM 30m and Yebes 40m telescopes are used to systematically study a number of amides towards a quiescent Galactic Centre molecular cloud, G+0.693-0.027. We report the first detection of acetamide (CH3C(O)NH2) and trans-N-methylformamide (CH3NHCHO) towards this cloud. In addition, with the wider frequency coverage of the survey, we revisited the detection of formamide (NH2CHO) and urea (carbamide; NH2C(O)NH2), which had been reported previously towards G+0.693-0.027. Our results are compared with those present in the literature including recent laboratory experiments and chemical models. We find constant abundance ratios independently of the evolutionary stages, suggesting that amides related chemistry is triggered in early evolutionary stages of molecular cloud and remain unaffected by the warm-up phase during the star formation process. Although a correlation between more complex amides and NH2CHO have been suggested, alternative formation routes involving other precursors such as acetaldehyde (CH3CHO), methyl isocyanate (CH3NCO) and methylamine (CH3NH2) may also contribute to the production of amides. Observations of amides together with these species towards a larger sample of sources can help to constrain the amide chemistry in the interstellar medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
